Scalable Optimal Transport in High Dimensions for Graph Distances, Embedding Alignment, and More

The current best practice for computing optimal transport (OT) is via entropy regularization and Sinkhorn iterations. This algorithm runs in quadratic time as it requires the full pairwise cost matrix, which is prohibitively expensive for large sets of objects. In this work we propose two effective log-linear time approximations of the cost matrix: First, a sparse approximation based on locality-sensitive hashing (LSH) and, second, a Nystr\"om approximation with LSH-based sparse corrections, which we call locally corrected Nystr\"om (LCN). These approximations enable general log-linear time algorithms for entropy-regularized OT that perform well even for the complex, high-dimensional spaces common in deep learning. We analyse these approximations theoretically and evaluate them experimentally both directly and end-to-end as a component for real-world applications. Using our approximations for unsupervised word embedding alignment enables us to speed up a state-of-the-art method by a factor of 3 while also improving the accuracy by 3.1 percentage points without any additional model changes. For graph distance regression we propose the graph transport network (GTN), which combines graph neural networks (GNNs) with enhanced Sinkhorn. GTN outcompetes previous models by 48% and still scales log-linearly in the number of nodes.

==> tables/emb-align.txt <==
Original:
2020-06-02 11:23:50 (INFO): Done [200.4 sec]
2020-06-02 11:23:50 (INFO): NN precision@1: 76.73%
2020-06-02 11:23:58 (INFO): CSLS precision@1: 79.73%
2020-06-02 11:25:27 (INFO): Refined CSLS precision@1: 82.87%

Full:
2020-06-02 11:32:32 (INFO): Done [401.9 sec]
2020-06-02 11:32:32 (INFO): NN precision@1: 78.60%
2020-06-02 11:32:40 (INFO): CSLS precision@1: 81.27%
2020-06-02 11:34:10 (INFO): Refined CSLS precision@1: 83.53%

LCN H50+50:
2020-06-02 10:14:04 (INFO): Done [101.6 sec]
2020-06-02 10:14:04 (INFO): NN precision@1: 78.87%
2020-06-02 10:14:12 (INFO): CSLS precision@1: 81.27%
2020-06-02 10:15:42 (INFO): Refined CSLS precision@1: 83.20%

LCN H50+50 with l2=20:
2020-06-02 11:56:16 (INFO): Done [101.8 sec]
2020-06-02 11:56:16 (INFO): NN precision@1: 78.47%
2020-06-02 11:56:24 (INFO): CSLS precision@1: 80.73%
2020-06-02 11:57:54 (INFO): Refined CSLS precision@1: 83.20%

LCN H20+20:
2020-06-02 10:17:41 (INFO): Done [86.8 sec]
2020-06-02 10:17:41 (INFO): NN precision@1: 79.07%
2020-06-02 10:17:49 (INFO): CSLS precision@1: 82.07%
2020-06-02 10:19:19 (INFO): Refined CSLS precision@1: 83.53%

LCN H20+20 with l2=20:
2020-06-02 11:51:32 (INFO): Done [76.9 sec]
2020-06-02 11:51:33 (INFO): NN precision@1: 78.53%
2020-06-02 11:51:41 (INFO): CSLS precision@1: 81.67%
2020-06-02 11:53:10 (INFO): Refined CSLS precision@1: 83.27%

LCN H10+10:
2020-06-02 10:21:42 (INFO): Done [118.0 sec]
2020-06-02 10:21:42 (INFO): NN precision@1: 78.33%
2020-06-02 10:21:50 (INFO): CSLS precision@1: 81.93%
2020-06-02 10:23:20 (INFO): Refined CSLS precision@1: 83.20%

LCN H5+5:
2020-06-02 10:27:18 (INFO): Done [217.4 sec]
2020-06-02 10:27:18 (INFO): NN precision@1: 78.80%
2020-06-02 10:27:26 (INFO): CSLS precision@1: 81.60%
2020-06-02 10:28:56 (INFO): Refined CSLS precision@1: 83.33%

LCN H2+2:
2020-06-02 10:45:52 (INFO): Done [760.3 sec]
2020-06-02 10:45:52 (INFO): NN precision@1: 79.13%
2020-06-02 10:46:01 (INFO): CSLS precision@1: 81.80%
2020-06-02 10:47:30 (INFO): Refined CSLS precision@1: 83.73%

LCN H2+2 with l2=100:
2020-06-02 11:42:40 (INFO): Done [142.0 sec]
2020-06-02 11:42:40 (INFO): NN precision@1: 79.53%
2020-06-02 11:42:48 (INFO): CSLS precision@1: 82.67%
2020-06-02 11:44:18 (INFO): Refined CSLS precision@1: 83.87%

LSH 100:
2020-06-02 10:49:40 (INFO): Done [82.8 sec]
2020-06-02 10:49:40 (INFO): NN precision@1: 78.27%
2020-06-02 10:49:49 (INFO): CSLS precision@1: 80.80%
2020-06-02 10:51:18 (INFO): Refined CSLS precision@1: 83.47%

LSH 45:
2020-06-02 10:52:42 (INFO): Done [49.2 sec]
2020-06-02 10:52:42 (INFO): NN precision@1: 77.40%
2020-06-02 10:52:50 (INFO): CSLS precision@1: 80.80%
2020-06-02 10:54:20 (INFO): Refined CSLS precision@1: 83.47%

LSH 27:
2020-06-02 10:57:05 (INFO): Done [35.4 sec]
2020-06-02 10:57:05 (INFO): NN precision@1: 77.67%
2020-06-02 10:57:13 (INFO): CSLS precision@1: 81.00%
2020-06-02 10:58:43 (INFO): Refined CSLS precision@1: 83.53%

LSH 16:
2020-06-02 11:00:00 (INFO): Done [31.1 sec]
2020-06-02 11:00:00 (INFO): NN precision@1: 77.93%
2020-06-02 11:00:08 (INFO): CSLS precision@1: 80.20%
2020-06-02 11:01:38 (INFO): Refined CSLS precision@1: 82.93%

LSH 9:
2020-06-02 11:02:49 (INFO): Done [31.7 sec]
2020-06-02 11:02:49 (INFO): NN precision@1: 76.93%
2020-06-02 11:02:57 (INFO): CSLS precision@1: 79.80%
2020-06-02 11:04:27 (INFO): Refined CSLS precision@1: 83.07%

LSH 9 r=4:
2020-06-02 11:06:45 (INFO): Done [25.4 sec]
2020-06-02 11:06:45 (INFO): NN precision@1: 76.13%
2020-06-02 11:06:53 (INFO): CSLS precision@1: 79.60%
2020-06-02 11:08:23 (INFO): Refined CSLS precision@1: 82.87%

LSH 4 r=4:
2020-06-02 11:09:14 (INFO): Done [26.2 sec]
2020-06-02 11:09:14 (INFO): NN precision@1: 77.00%
2020-06-02 11:09:22 (INFO): CSLS precision@1: 79.40%
2020-06-02 11:10:52 (INFO): Refined CSLS precision@1: 83.13%

LSH 3 r=4:
2020-06-02 11:11:59 (INFO): Done [28.4 sec]
2020-06-02 11:11:59 (INFO): NN precision@1: 77.67%
2020-06-02 11:12:07 (INFO): CSLS precision@1: 80.13%
2020-06-02 11:13:37 (INFO): Refined CSLS precision@1: 82.67%

LSH 3 r=4:
2020-06-02 11:11:59 (INFO): Done [28.4 sec]
2020-06-02 11:11:59 (INFO): NN precision@1: 77.67%
2020-06-02 11:12:07 (INFO): CSLS precision@1: 80.13%
2020-06-02 11:13:37 (INFO): Refined CSLS precision@1: 82.67%

LSH 1.5 r=4:
2020-06-02 11:14:52 (INFO): Done [40.1 sec]
2020-06-02 11:14:52 (INFO): NN precision@1: 76.53%
2020-06-02 11:15:00 (INFO): CSLS precision@1: 79.87%
2020-06-02 11:16:30 (INFO): Refined CSLS precision@1: 83.00%

==> tables/runtimes.txt <==
10k:
Full Sinkhorn:
runtime_similarity: 7.7ms
runtime_matching: 2946ms
Multiscale: 39.9 (th=0.1, n=25)
runtime_similarity: 90.1ms
runtime_matching: 47.5ms
Nyström: 40
runtime_similarity: 28.7ms
runtime_matching: 135.3ms
Sparse: 44.5 (n=20)
runtime_similarity: 42.3ms
runtime_matching: 45.5ms
LCN: 42.9 neighbors (n=20)
runtime_similarity: 100.9ms
runtime_matching: 115.6ms

20k:
Full Sinkhorn:
runtime_similarity: 0.029s
runtime_matching: 11.758s
Multiscale: 44.2 (th=0.1, n=40)
runtime_similarity: 0.193s
runtime_matching: 0.061s
Nyström: 40
runtime_similarity: 0.041s
runtime_matching: 0.281s
Sparse: 43.9 (n=20)
runtime_similarity: 0.084s
runtime_matching: 0.068s
LCN: 39.8 neighbors (n=20)
runtime_similarity: 0.242s
runtime_matching: 0.205s

50k:
Full Sinkhorn:
OOM
Multiscale: 40.4 (th=0.17, n=100) (threshold should stay low, so neighbor budget is not spent in MS similarity scheme)
runtime_similarity: 0.521s
runtime_matching: 0.126s
Nyström: 40
runtime_similarity: 0.079s
runtime_matching: 0.638s
Sparse: 39.4 (n=15)
runtime_similarity: 0.220s
runtime_matching: 0.137s
LCN: 39.6 neighbors (n=20)
runtime_similarity: 0.642s
runtime_matching: 0.624s

# Factored OT

# 10000

28, 884
29, 675
29, 685
28, 897
29, 902

28.6, 808.6

# 20000

30, 1632
31, 602
31, 613
31, 603
39, 1629

32.4, 1015.8

# 50000

56, 3994
54, 3940
55, 3927
54, 3379
55, 3127

54.8, 3673.4
